Connected sums and involutive knot Floer homology

We prove a formula for the conjugation action on the knot Floer complex of the connected sum of two knots. Using the formula we construct a homomorphism from the smooth concordance group to an abelian group consisting of chain complexes with homotopy automorphisms, modulo an equivalence relation. Using our connected sum formula, we perform some example computations of Hendricks and Manolescu's involutive invariants on large surgeries of connected sums of knots.

==> fig28.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig28.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{293.59825525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85995366)%
    \put(0,0){\includegraphics[width=\unitlength]{fig28.pdf}}%
    \put(0.79636018,0.47274275){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bigotimes_{\cR}^2\cCFL^\infty(T_\ell)$}}}%
    \put(0.33496043,0.01997855){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\iota_1|\iota_2$}}}%
    \put(-0.00039141,0.19143098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iota_K$}}}%
    \put(0.79873974,0.01997854){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\iota_1\Phi_1|\iota_2\Psi_2$}}}%
    \put(0.04539055,0.19143106){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eqsim$}}}%
    \put(0.54410492,0.18882333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    \put(0.71381106,0.70926243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize $U$}}}%
    \put(0.71790047,0.66095913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize $U$}}}%
    \put(0.75287526,0.58664574){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\scriptsize $U$}}}%
    \put(0.75286517,0.54577361){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\scriptsize $U$}}}%
    \put(0.83645272,0.58664578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize $U$}}}%
    \put(0.83641985,0.54577359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize $U$}}}%
    \put(0.33847747,0.63577549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize$U$}}}%
    \put(0.28207955,0.67726387){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\scriptsize$V$}}}%
    \put(0.66019946,0.75139918){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\scriptsize$V$}}}%
    \put(0.78410129,0.63140859){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\scriptsize$V$}}}%
    \put(0.32314137,0.47274277){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cCFL^\infty(T_\ell)$}}}%
    \put(0.81067319,0.63140868){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize$V$}}}%
    \put(0.68436341,0.75139918){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize$V$}}}%
    \put(0.65893443,0.63112903){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\scriptsize$V$}}}%
    \put(0.68309835,0.63112902){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize$V$}}}%
  \end{picture}%
\endgroup%


==> fig29.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig29.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{408.0078125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48035789)%
    \put(0,0){\includegraphics[width=\unitlength]{fig29.pdf}}%
    \put(0.25811967,0.15489905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^2a$}}}%
    \put(0.06792724,0.29386698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.18557204,0.29411207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ud$}}}%
    \put(0.34243179,0.29386698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ud'$}}}%
    \put(0.46007659,0.29386698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c'$}}}%
    \put(0.18557204,0.22548594){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ub$}}}%
    \put(-0.0006989,0.43136435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(-0.0006989,0.35293448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(-0.0006989,0.28430834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(-0.0006989,0.22548594){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-2$}}}%
    \put(0.45027286,0.22524084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ue'$}}}%
    \put(0.06792724,0.22524084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ue$}}}%
    \put(0.34243179,0.22524084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ub'$}}}%
    \put(0.26400191,0.29411207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ua$}}}%
    \put(0.19145428,0.36273821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.45027286,0.36273821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e'$}}}%
    \put(0.07773097,0.36273821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.35615701,0.36273821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b'$}}}%
    \put(0.26400191,0.43136435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.35615701,0.43136435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d'$}}}%
    \put(0.19145428,0.43136435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(-0.0006989,0.1568598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-3$}}}%
    \put(0.75418861,0.15249096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^2a$}}}%
    \put(0.56791766,0.29243929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.67575874,0.29411207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ud$}}}%
    \put(0.84242221,0.29243929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ud'$}}}%
    \put(0.96006702,0.29243929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c'$}}}%
    \put(0.67575874,0.22381313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ub$}}}%
    \put(0.95026328,0.22381313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ue'$}}}%
    \put(0.56791766,0.22381313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ue$}}}%
    \put(0.84242221,0.22381313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ub'$}}}%
    \put(0.7643571,0.2926844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Ua$}}}%
    \put(0.67575874,0.3613105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.95026328,0.3613105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e'$}}}%
    \put(0.56791766,0.3613105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.84242221,0.3613105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b'$}}}%
    \put(0.76433841,0.42993663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.84242221,0.42993663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d'$}}}%
    \put(0.67575874,0.42993663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
  \end{picture}%
\endgroup%


==> fig42.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig42.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{227.96932378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.2964413)%
    \put(0,0){\includegraphics[width=\unitlength]{fig42.pdf}}%
    \put(0.18018525,0.70089183){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Gamma$}}}%
    \put(0.18018525,0.00738518){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bar{\Gamma}$}}}%
    \put(0.70841403,0.70466152){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$F(\Gamma)$}}}%
    \put(0.70841403,0.00738518){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bar{F(\Gamma)}=F(\bar{\Gamma})$}}}%
  \end{picture}%
\endgroup%

